Surface reconstruction from point cloud using a semi-Lagrangian scheme with local interpolator

We propose a level set method to reconstruct unknown surfaces from point clouds, without assuming that the connections between points are known. We consider a variational formulation with a curvature constraint that minimizes the surface area weighted by the distance of the surface from the point cloud. More precisely we solve an equivalent advection-diffusion equation that governs the evolution of an initial surface described implicitly by a level set function. Among all the possible representations, we aim to compute the signed distance function at least in the vicinity of the reconstructed surface. The numerical method for the approximation of the solution is based on a semi-Lagrangian scheme whose main novelty consists in its coupling with a local interpolator instead of a global one, with the aim of saving computational costs. In particular, we resort to a multi-linear interpolator and to a Weighted Essentially Non-oscillatory one, to improve the accuracy of the reconstruction. Special attention has been paid to the localization of the method and to the development of fast algorithms that run in parallel, resulting in faster reconstruction and thus the opportunity to easily improve the resolution. A preprocessing of the point cloud data is also proposed to set the parameters of the method. Numerical tests in two and three dimensions are presented to evaluate the quality of the approximated solution and the efficiency of the algorithm in terms of computational time.

==> grafici/circleEn1.txt <==
1 2.638012
2 2.658319
3 2.300479
4 2.029323
5 1.719933
6 1.482372
7 1.18496
8 1.146256
9 0.8538552
10 0.8180695
11 0.6613365
12 0.651552
13 0.5635235
14 0.554614
15 0.58863
16 0.5897038
17 0.5869052
18 0.532212
19 0.5078842
20 0.5074526
21 0.5149533
22 0.5198438
23 0.5254874
24 0.5334539
25 0.5361654
26 0.5294207
27 0.5311295
28 0.5186133
29 0.5362648
30 0.5320343
31 0.5335994
32 0.5320343
33 0.5346916
34 0.5319776
35 0.5307016
36 0.5359191
37 0.5333103
38 0.534643
39 0.5303008
40 0.5341559
41 0.5329759
42 0.5375368
43 0.5362041
44 0.5362041
45 0.5375368
46 0.5388128


==> grafici/circleEn2.txt <==
47 0.1131039
48 0.1141905
49 0.1137696
50 0.1139067
51 0.1135373
52 0.1131494
53 0.1123795
54 0.112256
55 0.1124653
56 0.1128072
57 0.1126248
58 0.1124307
59 0.1126243
60 0.1127605
61 0.1128937
62 0.1128045
63 0.1126802
64 0.1125911
65 0.1125911
66 0.1125055
67 0.1120876
68 0.1122211
69 0.1124156
70 0.112097
71 0.1115357
72 0.1117982
73 0.1117982
74 0.111762
75 0.1117259
76 0.1114983
77 0.1112565
78 0.1110822
79 0.1110822
80 0.111304
81 0.1113714
82 0.1115064
83 0.1115064
84 0.1115064
85 0.1115064


==> grafici/circleEn3.txt <==
86 0.1018894
87 0.1019764
88 0.102416
89 0.1017343
90 0.1012198
91 0.1001136
92 0.100538
93 0.100528
94 0.100173
95 0.1008756
96 0.100731
97 0.1007342
98 0.1010093
99 0.1009502
100 0.1008757
101 0.1006731


==> grafici/circleErrCloud1.txt <==
1 0.1947306
2 0.1680006
3 0.1447994
4 0.1212603
5 0.1011186
6 0.08427152
7 0.06943877
8 0.05622971
9 0.04499969
10 0.03610204
11 0.02855379
12 0.02231377
13 0.01743171
14 0.01338404
15 0.01007999
16 0.007404028
17 0.005236269
18 0.003893274
19 0.003350011
20 0.003163955
21 0.003008331
22 0.002948256
23 0.002828561
24 0.002784003
25 0.002679477
26 0.002832096
27 0.003020292
28 0.003190805
29 0.003395632
30 0.003540144
31 0.00369334
32 0.00375055
33 0.003875459
34 0.003915571
35 0.003996808
36 0.004018369
37 0.004079972
38 0.004078093
39 0.004130995
40 0.004130087
41 0.004171687
42 0.004153432
43 0.004213348
44 0.004180307
45 0.004208192
46 0.004203471


==> grafici/circleErrCloud2.txt <==
47 0.003985846
48 0.003843231
49 0.003703244
50 0.003581031
51 0.003468997
52 0.003376827
53 0.003340961
54 0.003318347
55 0.003309558
56 0.003315615
57 0.003310839
58 0.003312502
59 0.003303689
60 0.00330001
61 0.003299993
62 0.003300605
63 0.003300739
64 0.003299986
65 0.003298273
66 0.003295633
67 0.003292121
68 0.003288026
69 0.003283455
70 0.003278394
71 0.003272931
72 0.003267383
73 0.003261704
74 0.003255946
75 0.003250166
76 0.003244368
77 0.003238605
78 0.003232935
79 0.003227415
80 0.003222092
81 0.003218881
82 0.003213825
83 0.003210833
84 0.003206005
85 0.003202271


==> grafici/circleErrCloud3.txt <==
86 0.003135649
87 0.002940608
88 0.002761761
89 0.002596517
90 0.002469447
91 0.002340155
92 0.002236779
93 0.00212796
94 0.002037694
95 0.001939281
96 0.001844009
97 0.00175889
98 0.001673661
99 0.00159991
100 0.001529961
101 0.001463693


==> grafici/circleMeanEn1.txt <==
1 0.05268287
2 0.09422518
3 0.1089127
4 0.1217056
5 0.1282371
6 0.1376379
7 0.133464
8 0.1406955
9 0.1369798
10 0.1385659
11 0.150646
12 0.1501305
13 0.1436184
14 0.1255534
15 0.1080968
16 0.08171191
17 0.07790083
18 0.05078858
19 0.04322848
20 0.02366701
21 0.01955152
22 0.00793872
23 0.00439409
24 0.00707638
25 0.007828983
26 0.006941933
27 0.002656309
28 0.001995386
29 0.00221755
30 0.001785607
31 0.001234304
32 0.001030854
33 0.0001335456
34 0.0006479177
35 0.0006307412
36 0.00031624
37 0.001697617
38 0.0006336738
39 0.0001441135
40 0.0001252972
41 0.0005454148
42 0.0001658519
43 0.0004291535
44 0.000671843
45 0.0003010735
46 5.908844e-05


==> grafici/circleMeanEn2.txt <==
47 0.009515266
48 0.002920207
49 0.002348051
50 0.0009516158
51 7.98896e-05
52 0.001063894
53 0.001069094
54 0.000705148
55 0.0002913186
56 0.0004235716
57 0.001558308
58 0.001015189
59 0.001017018
60 0.0005713796
61 0.0003062261
62 0.000266925
63 0.000297434
64 0.0001115895
65 0.000267886
66 0.0004771384
67 0.0001861372
68 0.0001854559
69 0.0005897531
70 0.00120867
71 0.0008965146
72 0.0007863223
73 0.0007396633
74 0.0007725164
75 0.0009000893
76 0.0007433561
77 0.001019611
78 0.001195138
79 0.0007113577
80 0.0001473904
81 0.0002618192
82 0.0002618877
83 0.0002294996
84 0.0001970797
85 7.262829e-06


==> grafici/circleMeanEn3.txt <==
86 0.0008523557
87 0.002576382
88 0.0005067913
89 0.001644038
90 0.003499515
91 0.002222708
92 0.001921459
93 0.002122511
94 0.001114611
95 0.001146642
96 0.001231004
97 0.001396075
98 0.0007787375
99 0.0003418669
100 0.0005555507
101 9.458574e-05


==> grafici/circleVar1.txt <==
1 0.1549606
2 0.1383414
3 0.1345776
4 0.1294638
5 0.1141131
6 0.1026015
7 0.08694021
8 0.07343185
9 0.05572451
10 0.04993393
11 0.03924999
12 0.02892449
13 0.02486579
14 0.02091535
15 0.01609784
16 0.01194512
17 0.01208139
18 0.009092777
19 0.007387611
20 0.006409365
21 0.005385015
22 0.004862192
23 0.004871141
24 0.003564436
25 0.002833966
26 0.0037495
27 0.002817231
28 0.002274389
29 0.001748754
30 0.003042945
31 0.002174384
32 0.001822891
33 0.002173919
34 0.002521251
35 0.001656319
36 0.002077419
37 0.001533544
38 0.002062085
39 0.001442033
40 0.002051717
41 0.001444396
42 0.001986299
43 0.002242803
44 0.001841872
45 0.001156989
46 0.002405737


==> grafici/circleVar2.txt <==
47 0.001541905
48 0.001001478
49 0.0007649217
50 0.0006230325
51 0.0005442804
52 0.0004903026
53 0.0004397004
54 0.0004379176
55 0.0003863139
56 0.0003467357
57 0.000549302
58 0.0003569493
59 0.0005233804
60 0.0003204385
61 0.0002658255
62 0.0002308246
63 0.0002060942
64 0.0001870006
65 0.000171017
66 0.0001573759
67 0.0001458095
68 0.0001344116
69 0.0001239729
70 0.0001151199
71 0.0001072508
72 9.88242e-05
73 9.140553e-05
74 8.449763e-05
75 7.820436e-05
76 7.259346e-05
77 6.739913e-05
78 6.249324e-05
79 5.76692e-05
80 5.309571e-05
81 5.134016e-05
82 4.605318e-05
83 4.451407e-05
84 3.961687e-05
85 3.733627e-05


==> grafici/circleVar3.txt <==
86 0.0005111452
87 0.0003675883
88 0.0002800002
89 0.0002287272
90 0.0001878441
91 0.0001685273
92 0.0001421089
93 0.0001277831
94 0.0001099765
95 0.000102845
96 9.482097e-05
97 8.767008e-05
98 8.001791e-05
99 7.397171e-05
100 6.902379e-05
101 6.380559e-05


==> grafici/cubosfereEn1.txt <==
1 1.244548
2 1.221173
3 1.082632
4 0.9253849
5 0.7705095
6 0.6304099
7 0.5129521
8 0.4245849
9 0.360475
10 0.315646
11 0.2851892
12 0.2653137
13 0.2518967
14 0.2432495
15 0.2373505
16 0.233003
17 0.231165
18 0.2291492
19 0.227983
20 0.2272043
21 0.2264817
22 0.225798
23 0.2256096
24 0.2250789
25 0.2252149
26 0.2253892
27 0.2250401
28 0.2249394
29 0.2251376
30 0.2247002
31 0.2247477
32 0.2250244
33 0.2246816


==> grafici/cubosfereEn2.txt <==
34 0.06418063
35 0.06428243
36 0.06428234
37 0.06428124
38 0.06424851
39 0.06420241
40 0.06415431
41 0.06412132
42 0.06408614
43 0.06407777
44 0.06406655
45 0.06406771
46 0.06405444
47 0.06404625
48 0.06403195
49 0.06403586
50 0.06403123
51 0.06403225


==> grafici/cubosfereEn3.txt <==
52 0.05991956
53 0.05993018
54 0.05991033
55 0.05988379
56 0.059854
57 0.05982754
58 0.05981347
59 0.05979737
60 0.05979416
61 0.05978442
62 0.05977491
63 0.0597666
64 0.05976107
65 0.05976035
66 0.05975548
67 0.05975586


==> grafici/cubosfereErrCloud1.txt <==
1 0.08400377
2 0.07315443
3 0.06266126
4 0.05285196
5 0.04412181
6 0.03653989
7 0.02991262
8 0.02430824
9 0.01952769
10 0.01553613
11 0.01244056
12 0.01008095
13 0.008248409
14 0.006847839
15 0.005863731
16 0.005198193
17 0.004785589
18 0.004555966
19 0.004436532
20 0.004389942
21 0.004381603
22 0.004398406
23 0.004432596
24 0.004479222
25 0.004518823
26 0.004568755
27 0.004603267
28 0.004633561
29 0.004662704
30 0.004690638
31 0.004708809
32 0.004726107
33 0.004741105


==> grafici/cubosfereErrCloud2.txt <==
34 0.004400545
35 0.004206936
36 0.004035675
37 0.003882019
38 0.0037423
39 0.00361432
40 0.003496538
41 0.003385877
42 0.003282824
43 0.003187188
44 0.003099603
45 0.003018862
46 0.002946205
47 0.002877849
48 0.002813866
49 0.002756188
50 0.002701981
51 0.00265114


==> grafici/cubosfereErrCloud3.txt <==
52 0.002766062
53 0.002751254
54 0.002737643
55 0.0027274
56 0.002719243
57 0.002713406
58 0.002709084
59 0.002706392
60 0.002705492
61 0.002708027
62 0.002710462
63 0.002714239
64 0.0027186
65 0.002724277
66 0.002730044
67 0.002735881


==> grafici/squareEn1.txt <==
1 18.15686
2 17.01375
3 14.68137
4 11.82499
5 10.17764
6 8.666881
7 6.1778
8 4.7885
9 3.895516
10 3.13314
11 2.676328
12 1.902292
13 1.972132
14 1.721758
15 1.741005
16 1.493292
17 1.587296
18 1.609964
19 1.600394
20 1.63005
21 1.578238
22 1.571001
23 1.620388
24 1.620388
25 1.577488
26 1.593551
27 1.593551
28 1.593551
29 1.593551
30 1.585218
31 1.585218
32 1.585218
33 1.585218
34 1.576876
35 1.576876
36 1.576876
37 1.576876
38 1.576876
39 1.576876
40 1.576876
41 1.576876
42 1.576876
43 1.576876


==> grafici/squareEn2.txt <==
44 0.4601677
45 0.4597464
46 0.449928
47 0.4853149
48 0.480757
49 0.4684327
50 0.4561094
51 0.4642255
52 0.445598
53 0.4417899
54 0.4490616
55 0.4658842
56 0.4513984
57 0.4589609
58 0.4706848
59 0.4719842
60 0.4721925
61 0.4720076
62 0.4782159
63 0.4595781
64 0.4574734
65 0.4390826
66 0.4486392
67 0.4567046
68 0.464239
69 0.4531111
70 0.4520444
71 0.4515409
72 0.4530219
73 0.4623756
74 0.4543984
75 0.4518209
76 0.4457356
77 0.4346157
78 0.4404049
79 0.4410827
80 0.4390499
81 0.4390499
82 0.4405462
83 0.4412061
84 0.4480502
85 0.4480502
86 0.4500083
87 0.4552646
88 0.4506548
89 0.4456913
90 0.4456913
91 0.4456913
92 0.4456913
93 0.4456913
94 0.4456913
95 0.4456913
96 0.4456913
97 0.4418413
98 0.4418413
99 0.4418413
100 0.4408839
101 0.4332312
102 0.4332312
103 0.4393857
104 0.4374979
105 0.4367485
106 0.4370803
107 0.4364141
108 0.4357013
109 0.4357013
110 0.4357013
111 0.4357013
112 0.4357013
113 0.4357013
114 0.4357013
115 0.4357013
116 0.4357013
117 0.4349874


==> grafici/squareEn3.txt <==
118 0.4040747
119 0.4054014
120 0.3983588
121 0.3979087
122 0.3981666
123 0.39381
124 0.3951707
125 0.391429
126 0.3900538
127 0.3908865
128 0.3892919
129 0.3898116
130 0.3884175
131 0.3855176
132 0.3846168
133 0.3859514
134 0.3882469
135 0.3869562
136 0.390826
137 0.3872985
138 0.3833936
139 0.386255
140 0.3857667
141 0.3864361
142 0.3856821
143 0.3886978


==> grafici/squareErrCloud1.txt <==
1 0.7135956
2 0.6237069
3 0.5375004
4 0.4644791
5 0.3775987
6 0.3053532
7 0.2416844
8 0.1821665
9 0.151899
10 0.1133561
11 0.09038269
12 0.07440695
13 0.06172587
14 0.05180234
15 0.04410478
16 0.04266855
17 0.04486857
18 0.04667003
19 0.04811835
20 0.04954398
21 0.05069691
22 0.05155007
23 0.05249387
24 0.05323736
25 0.0537708
26 0.05422778
27 0.05457663
28 0.05482506
29 0.05500093
30 0.05512512
31 0.05521262
32 0.05527428
33 0.05531783
34 0.05534867
35 0.0553706
36 0.05538628
37 0.05539757
38 0.05540575
39 0.05541173
40 0.05541615
41 0.05541943
42 0.0554219
43 0.05542377


==> grafici/squareErrCloud2.txt <==
44 0.05306857
45 0.05177999
46 0.05061945
47 0.04957006
48 0.04847762
49 0.04736423
50 0.04622735
51 0.04505964
52 0.04380357
53 0.04256498
54 0.04034366
55 0.03857773
56 0.03714705
57 0.03599098
58 0.03502324
59 0.03414517
60 0.03333015
61 0.0325641
62 0.03186073
63 0.03110032
64 0.03032796
65 0.02956266
66 0.02893384
67 0.02864893
68 0.02845522
69 0.02846878
70 0.02858595
71 0.02869591
72 0.02875112
73 0.02892934
74 0.0290568
75 0.02916208
76 0.02924186
77 0.02928869
78 0.02930045
79 0.02932183
80 0.02941909
81 0.02951959
82 0.02960169
83 0.02956143
84 0.02966349
85 0.02973942
86 0.02974982
87 0.02982729
88 0.02976795
89 0.02982326
90 0.02986422
91 0.02984258
92 0.02988045
93 0.02982892
94 0.02984552
95 0.02988189
96 0.02985437
97 0.02987504
98 0.02983709
99 0.02980659
100 0.02983418
101 0.02977809
102 0.0297871
103 0.02980701
104 0.0297074
105 0.02973863
106 0.02970481
107 0.02972573
108 0.02973577
109 0.029635
110 0.02966765
111 0.02963434
112 0.0296574
113 0.0296711
114 0.0295734
115 0.0296086
116 0.02957783
117 0.02960114


==> grafici/squareErrCloud3.txt <==
118 0.02859348
119 0.02699741
120 0.02546957
121 0.02405389
122 0.02279477
123 0.02163393
124 0.02061462
125 0.0196785
126 0.01884754
127 0.01810949
128 0.01744465
129 0.01680995
130 0.01620321
131 0.01568695
132 0.01524155
133 0.01485491
134 0.01452716
135 0.01424355
136 0.01400756
137 0.01379935
138 0.01361476
139 0.01346269
140 0.01333996
141 0.01322784
142 0.01314015
143 0.01308843

